ExAIS: Executable AI Semantics

Neural networks can be regarded as a new programming paradigm, i.e., instead of building ever-more complex programs through (often informal) logical reasoning in the programmers' mind, complex 'AI' systems are built by optimising generic neural network models with big data. In this new paradigm, AI frameworks such as TensorFlow and PyTorch play a key role, which is as essential as the compiler for traditional programs. It is known that the lack of a proper semantics for programming languages (such as C), i.e., a correctness specification for compilers, has contributed to many problematic program behaviours and security issues. While it is in general hard to have a correctness specification for compilers due to the high complexity of programming languages and their rapid evolution, we have a unique opportunity to do it right this time for neural networks (which have a limited set of functions, and most of them have stable semantics). In this work, we report our effort on providing a correctness specification of neural network frameworks such as TensorFlow. We specify the semantics of almost all TensorFlow layers in the logical programming language Prolog. We demonstrate the usefulness of the semantics through two applications. One is a fuzzing engine for TensorFlow, which features a strong oracle and a systematic way of generating valid neural networks. The other is a model validation approach which enables consistent bug reporting for TensorFlow models.

==> data.csv <==
size duration
50  0.5616
100  0.5912
150  0.6108
200  0.6044
250  0.62180007
300  0.688
350  0.676
400  0.715
450  0.77479994
500  0.7776
550  0.87539995
600  0.8566
650  0.9486
700  0.9351999
750  0.9735999
800  1.1196
850  1.1066
900  1.1237999
950  1.2204001
1000  1.3188
1050  1.3720001
1100  1.4466001
1150  1.5610001
1200  1.6192001
1250  1.6878
1300  1.7636
1350  1.826
1400  1.8992001
1450  1.9220002
1500  1.9566
1550  2.1080003
1600  2.7003999
1650  2.8002
1700  2.8209999
1750  2.8956
1800  3.1276
1850  3.1718001
1900  3.244
1950  3.343
2000  2.9291997
2050  2.9866002
2100  3.1870003
2150  3.3694
2200  3.3963997
2250  5.1902
2300  5.2578
2350  5.3258
2400  5.0892
2450  5.1608
2500  5.1512
2550  5.2256
2600  5.3588
2650  5.4399996
2700  5.5018
2750  5.672
2800  5.743
2850  5.7573996
2900  6.572
2950  7.107
3000  5.5868
3050  5.6738
3100  7.1601996
3150  7.2564
3200  7.1799994
3250  6.8562
3300  6.917
3350  6.2292
3400  6.235
3450  6.3316
3500  7.051
3550  6.6906
3600  6.7212005
3650  6.7755995
3700  6.7996
3750  6.8526
3800  6.9047995
3850  6.9444
3900  7.372
3950  8.725599
4000  8.7092
4050  8.8396
4100  8.9
4150  8.9237995
4200  8.939
4250  9.092401
4300  9.1302
4350  9.1765995
4400  9.2114
4450  9.352
4500  9.309601
4550  9.349
4600  9.4088
4650  7.9788003
4700  6.401
4750  6.6811996
4800  6.7786
4850  6.9586
4900  6.9168
4950  7.0160003
5000  9.3192
5050  9.3298
5100  9.4268
5150  9.5404
5200  9.096001
5250  9.481001
5300  9.6434
5350  9.5992
5400  9.6298
5450  9.687201
5500  9.6348
5550  9.7198
5600  9.784801
5650  9.808599
5700  9.8116
5750  9.931601
5800  9.922
5850  9.9062
5900  9.557001
5950  10.2224
6000  9.575
6050  9.697401
6100  9.7482
6150  10.4306
6200  9.9094
6250  9.9422
6300  10.6126
6350  10.077
6400  10.694601
6450  10.153601
6500  10.201
6550  8.7202
6600  9.1416
6650  8.361
6700  8.4038
6750  8.5256
6800  8.5958
6850  8.66
6900  8.6896
6950  8.7666
7000  8.868601
7050  8.8794
7100  8.723401
7150  8.7706
7200  8.83
7250  8.942599
7300  8.9812
7350  8.9776
7400  9.0978
7450  9.1568
7500  9.2168
7550  9.3042
7600  9.336199
7650  9.780801
7700  9.5178
7750  9.6118
7800  9.9346
7850  9.691999
7900  10.913
7950  11.0254
8000  11.0654
8050  11.1568
8100  11.2584
8150  11.310599
8200  11.379801
8250  11.468
8300  11.4948
8350  11.4838
8400  11.6348
8450  11.6946
8500  11.7584
8550  11.8348
8600  11.873199
8650  12.0252
8700  12.0398
8750  12.058
8800  12.1798
8850  12.1928
8900  12.313799
8950  12.368799
9000  12.437999
9050  12.532201
9100  12.687601
9150  12.7594
9200  12.8317995
9250  12.907001
9300  12.984599
9350  13.045199
9400  13.112599
9450  13.6672
9500  13.793798
9550  13.9148
9600  13.9938
9650  14.029001
9700  14.126799
9750  14.131001
9800  14.1722
9850  14.3116
9900  14.410601
9950  14.5418
10000  14.624199
10050  14.5534
10100  14.700399
10150  14.858999
10200  14.9638
10250  15.055201
10300  15.211599
10350  15.181999
10400  15.361799
10450  15.495399
10500  15.4586
10550  15.604199
10600  15.612801
10650  15.6632
10700  15.850599
10750  15.9018
10800  16.133602
10850  16.100601
10900  16.268
10950  16.324598
11000  16.3738
11050  16.434801
11100  16.548798
11150  16.7666
11200  16.746998
11250  16.6498
11300  16.814402
11350  16.917599
11400  16.9864
11450  17.0224
11500  17.094
11550  17.173
11600  17.2726
11650  17.3574
11700  17.4512
11750  17.4836
11800  17.7688
11850  18.372799
11900  18.3058
11950  18.171799
12000  18.518799
12050  18.0364
12100  18.7048
12150  18.7552
12200  18.8432
12250  18.5054
12300  19.0206
12350  19.0906
12400  19.2264
12450  19.3502
12500  18.8278
12550  19.5124
12600  19.605999
12650  19.666399
12700  19.7496
12750  19.810598
12800  20.008
12850  19.5516
12900  20.1516
12950  19.7984
13000  20.3484
13050  20.469
13100  20.53
13150  20.0516
13200  20.1826
13250  20.279001
13300  20.4472
13350  20.443998
13400  21.879799
13450  21.5196
13500  21.372
13550  21.1726
13600  21.153599
13650  21.272
13700  21.333399
13750  21.494398
13800  21.5896
13850  21.652199
13900  21.779799
13950  21.8768
14000  22.016201
14050  22.222
14100  22.152
14150  22.357399
14200  22.0188
14250  22.117601
14300  22.2664
14350  22.3296
14400  22.393002
14450  22.5492
14500  24.7784
14550  22.7966
14600  22.704
14650  22.8574
14700  22.9296
14750  23.0024
14800  24.004799
14850  25.0286
14900  24.125002
14950  24.1114
15000  23.6238
15050  23.899
15100  23.9446
15150  24.219
15200  24.499401
15250  24.472
15300  24.515799
15350  24.4142
15400  24.598001
15450  25.2102
15500  24.744
15550  24.926401
15600  25.547598
15650  25.1984
15700  25.3006
15750  26.134197
15800  26.128601
15850  26.3214
15900  26.321203
15950  26.5918
16000  26.961401
16050  27.425
16100  26.859802
16150  26.990198
16200  27.0846
16250  27.159399
16300  27.3612
16350  27.362202
16400  27.578
16450  27.754599
16500  27.8084
16550  28.001202
16600  27.996197
16650  28.255198
16700  28.266598
16750  28.461802
16800  28.5174
16850  28.797201
16900  28.8008
16950  29.001398
17000  29.045599
17050  29.157398
17100  29.246601
17150  29.4522
17200  30.031399
17250  29.8396
17300  29.918798
17350  29.9724
17400  30.135199
17450  30.324799
17500  30.443798
17550  30.596996
17600  30.6634
17650  30.845798
17700  30.972
17750  31.181202
17800  31.2698
17850  31.36
17900  31.554401
17950  31.681799
18000  31.8402
18050  31.924799
18100  31.888
18150  31.874401
18200  32.057198
18250  32.250202
18300  32.3662
18350  32.4364
18400  32.8526
18450  32.9912
18500  33.0834
18550  33.168
18600  33.34
18650  33.5032
18700  36.098804
18750  35.5254
18800  36.5064
18850  35.6218
18900  35.7926
18950  35.8776
19000  35.823997
19050  34.4954
19100  34.6244
19150  34.871002
19200  35.7584
19250  35.8848
19300  34.845398
19350  35.124
19400  35.0828
19450  35.4878
19500  35.3722
19550  35.7398
19600  35.7822
19650  35.984398
19700  36.1228
19750  36.234398
19800  36.5112
19850  36.4812
19900  36.856403
19950  36.776
20000  37.2082
20050  37.1292
20100  37.348602
20150  37.5606
20200  38.048397
20250  38.0718
20300  38.0122
20350  38.351
20400  38.1966
20450  38.212402
20500  38.4302
20550  38.4144
20600  38.824196
20650  38.904
20700  39.1702
20750  39.189
20800  39.5116
20850  39.484398
20900  39.750404
20950  39.935402
21000  39.9922
21050  40.448597
21100  40.390198
21150  40.7692
21200  40.583996
21250  40.9638
21300  41.0766
21350  41.3382
21400  41.466602
21450  41.5624
21500  41.8018
21550  41.790398
21600  42.220203
21650  42.106
21700  42.4124
21750  42.495598
21800  42.695404
21850  42.9294
21900  43.0354
21950  43.321003
22000  43.2516
22050  43.594
22100  43.694798
22150  44.1032
22200  44.2408
22250  44.000603
22300  44.5108
22350  44.4202
22400  43.752003
22450  43.670002
22500  45.6852
22550  44.4392
22600  44.6414
22650  44.8242
22700  44.9194
22750  45.291405
22800  45.195602
22850  45.55
22900  46.7306
22950  46.863403
23000  46.9414
23050  46.7128
23100  47.1902
23150  46.993
23200  47.4636
23250  47.4936
23300  47.558002
23350  48.108402
23400  47.891
23450  48.3784
23500  48.2138
23550  48.733406
23600  48.2906
23650  48.557602
23700  49.051598
23750  48.762
23800  49.1688
23850  49.2264
23900  49.2578
23950  49.864403
24000  50.202995
24050  50.064003
24100  50.091602
24150  50.2682
24200  50.724
24250  50.4604
24300  51.003002
24350  51.0778
24400  51.8648
24450  52.3114
24500  51.3898
24550  51.921
24600  51.792
24650  52.2524
24700  52.322
24750  52.3292
24800  53.046997
24850  52.7442
24900  53.2046
24950  53.371803
25000  53.219597
25050  54.431602
25100  53.5784
25150  54.5888
25200  54.211403
25250  54.256
25300  54.681404
25350  54.469
25400  55.085003
25450  54.832603
25500  55.825203
25550  55.6592
25600  55.931
25650  55.888195
25700  55.822998
25750  56.219597
25800  56.476
25850  56.394203
25900  57.0128
25950  57.2784
26000  57.0794
26050  57.9198
26100  57.398598
26150  58.033
26200  57.6378
26250  58.740196
26300  58.6054
26350  58.7688
26400  59.434196
26450  58.950397
26500  59.481598
26550  59.5276
26600  59.756203
26650  60.237404
26700  59.9758
26750  60.4682
26800  60.627594
26850  60.793
26900  61.330402
26950  60.970802
27000  61.450397
27050  61.359802
27100  61.5756
27150  62.082203
27200  61.763203
27250  62.5088
27300  62.2424
27350  62.6822
27400  63.010998
27450  62.764
27500  63.478004
27550  63.309803
27600  63.695396
27650  64.1518
27700  63.701195
27750  64.41901
27800  64.3984
27850  64.6218
27900  65.0914
27950  64.7892
28000  65.366196
28050  65.467606
28100  65.566605
28150  66.9222
28200  65.782196
28250  66.5746
28300  66.4044
28350  66.3272
28400  66.6866
28450  66.354
28500  67.041
28550  67.9186
28600  67.356606
28650  68.2308
28700  67.5874
28750  68.334
28800  68.251
28850  68.418396
28900  69.2744
28950  68.611
29000  69.309
29050  69.46
29100  69.32561
29150  70.154
29200  70.0062
29250  70.476204
29300  70.7906
29350  70.6198
29400  71.411194
29450  70.922195
29500  71.5234
29550  71.73699
29600  71.59599
29650  72.4742
29700  72.0038
29750  72.6868
29800  72.9026
29850  72.611
29900  73.4632
29950  73.2068
30000  73.573395


==> linecount.csv <==
2
2
2
3
4
5
5
5
5
5
6
8
8
9
9
9
10
10
11
12
12
12
12
14
15
15
16
17
21
21
21
22
22
24
25
26
26
26
28
28
30
31
31
32
32
32
33
33
34
35
35
36
37
38
39
41
41
43
45
46
50
51
52
57
57
64
67
71
74
76
77
106


==> runtime.csv <==
size duration
8.6  0.5505999
18.2 0.9460999
30.2 1.2754999
36.0 1.7908
48.4 2.6691

